Understanding Action Effects through Instrumental Empowerment in Multi-Agent Reinforcement Learning

To reliably deploy Multi-Agent Reinforcement Learning (MARL) systems, it is crucial to understand individual agent behaviors. While prior work typically evaluates overall team performance based on explicit reward signals, it is unclear how to infer agent contributions in the absence of any value feedback. In this work, we investigate whether meaningful insights into agent behaviors can be extracted solely by analyzing the policy distribution. Inspired by the phenomenon that intelligent agents tend to pursue convergent instrumental values, we introduce Intended Cooperation Values (ICVs), a method based on information-theoretic Shapley values for quantifying each agent's causal influence on their co-players' instrumental empowerment. Specifically, ICVs measure an agent's action effect on its teammates' policies by assessing their decision (un)certainty and preference alignment. By analyzing action effects on policies and value functions across cooperative and competitive MARL tasks, our method identifies which agent behaviors are beneficial to team success, either by fostering deterministic decisions or by preserving flexibility for future action choices, while also revealing the extent to which agents adopt similar or diverse strategies. Our proposed method offers novel insights into cooperation dynamics and enhances explainability in MARL systems.

==> exp/grf_history_ball3.dat <==
x t v_o p_o j_o v_c p_c j_c
0 0.0 0.07098264637447538 -0.0024606441109489285 0.009758650142427045 -0.004465367112840929 -0.023870279433561126 0.057465588956672024
2 0.06 0.002170290265764513 0.048506877359081546 0.10281358239061603 -0.005048513412475586 -0.009027476502645015 0.0266528088825193
4 0.12 0.03946247554960702 -0.3885690187977293 0.5711709173000323 -0.004622624033973288 -0.01424018140819805 0.06940000055760218
6 0.18 0.0014506635211762875 0.07538697125246485 0.10876732584885185 0.033168622425624295 -0.01698469069360753 0.0220398980773147
8 0.24 -0.0036822046552385523 0.02794651279682303 0.21838622928970766 0.012627811658950105 0.007750550956287294 0.03438964909443797
10 0.3 0.002626180648803711 0.151395806460224 0.28911658251164424 0.003616809844970703 0.037665319096241046 0.07292841485178753
12 0.36 0.14225761805261883 0.2276010188358325 0.9630310659288759 0.00033185595557805314 0.0030689923100359895 0.007109805332969307
14 0.42 0.008181191626049189 -0.05336359094916643 0.10813714874826638 0.0025733028139386938 -0.006698584607356284 0.012306743077137307
16 0.48 -0.0019602832340058773 -0.026470123563245185 0.09632598079121366 -0.0006455466860816883 0.007436324940530148 0.03141531942971221
18 0.54 0.011234113148280545 -0.0818174675723673 0.11900553932370092 0.006660194624037996 0.03248616840763774 0.1523241305181089
20 0.6 -0.0055344615663801 -0.006634957450326717 0.022262073940836742 -0.001814876283918132 0.011442870642651592 0.028886128035827557
22 0.6599999999999999 0.005566761607215531 -0.019762767561400607 0.03791019792685885 -0.008445069903419145 -0.05622499970097128 0.11165608039067257
24 0.72 0.01357629185631165 -0.002296479515100147 0.005379539977271236 0.002484605425880082 0.03871990472625475 0.06214616658137794
26 0.78 0.005300328845069535 0.00614841310369707 0.011503169788870183 0.008499224980672182 0.01131393733638053 0.022378338013571565
28 0.84 -0.0022662253606887117 0.000886675081157362 0.0021364224889890877 0.005546098663693433 0.0022508921656612113 0.005531918150122031
30 0.8999999999999999 -0.009369651476542118 -0.001037097347153071 0.002577962378975516 0.0015604779833838789 0.000657294476897996 0.0020490868225689542
32 0.96 0.00034709771474200624 -0.0013595983681597978 0.0033018787612871876 0.02043780826386954 -0.00031912050232485445 0.0027463300672944777
34 1.02 0.020014161155337384 0.0002739091406851468 0.0006639323158260511 0.011965745971316388 -0.0023527392919456824 0.005529002852052417
36 1.08 0.011986068316868381 0.00037980865178754986 0.0010997997599721334 0.007767279942830385 -0.002749672723018959 0.006438370895386375
38 1.14 -0.0029554821196057235 -0.003066029832356598 0.006291644860571051 0.006953023728870189 0.0005623669328946868 0.002216484469124486
40 1.2 -0.022560528346470377 0.001273177950874671 0.0025523336367855166 0.010287931987217447 -0.0019384424635445763 0.004353628954985354
42 1.26 -0.008959543137323278 -0.0002633192477307089 0.0006468809007783836 0.012053080967494356 -0.0027267975051729065 0.005350849983718052
44 1.3199999999999998 -0.0008549576713925422 0.004895271454989247 0.008903683332217801 0.04100748470851351 -0.0065751370508747575 0.01234739354149289
46 1.38 -0.006333419254847983 0.003052488654462615 0.005309598086683351 0.013182730901808992 -0.002976803867457023 0.005376438670802027
48 1.44 0.0010475090571812062 0.0055230643690739045 0.009923468000518623 -0.0016644455137707626 1.9429318145136598e-05 0.0006853387215357529
50 1.5 -0.0021325406574067562 0.0055951510053445785 0.010452409323803367 -0.007228851318359375 6.756197632973304e-05 0.00043134172023086964
52 1.56 -0.007990882510230612 -0.005571266854519252 0.009855639335248866 0.0010419459570021328 0.004647187611818038 0.008426367945505718
54 1.6199999999999999 -0.005313214801606736 0.003156578202147653 0.0052956191503743 -0.0022461300804501594 0.0005157672011751879 0.0013103556590739792
56 1.68 -0.011036282493954608 0.011464669695912533 0.020104664810810767 0.009854464303879484 0.005245428319515688 0.009847886622547418
58 1.74 0.018351815995715892 -0.1247563919647997 0.21725493820631056 0.0006693317776633734 0.010801944009014686 0.021116790356021244
60 1.7999999999999998 0.02609275636218844 0.056643344710639476 0.12887776867359846 0.00474294026692712 3.482806439680797e-05 0.0013187278592883796
62 1.8599999999999999 -0.018080870310465513 0.10610319656902589 0.266321237052451 0.00720535005841938 0.05869416857416654 0.11329684242402245
64 1.92 -0.009222995667230505 1.3255659170319234e-07 6.151814010707942e-05 0.024869498752412345 -3.7539440733702634e-07 9.944261748202404e-05
66 1.98 -0.009993257976713688 -1.8109194410698137e-07 2.6915726835911484e-05 0.023310070946103045 -2.639673088111749e-06 0.00028685818084879446
68 2.04 -0.01871392840430841 -2.528614301344767e-05 0.000505820917855278 0.036810012090773725 -0.00029763958408346447 0.0043537430340965366
70 2.1 -0.03503657522655668 -6.0593474857095764e-05 0.000692339389765126 0.011614163716634152 -0.0005572221817081724 0.0052612780860159985
72 2.16 -0.03638046128409256 -0.0001983025516175685 0.0015288290395587957 0.026502438953944663 -0.000835458727834637 0.005636471746813294
74 2.2199999999999998 -0.04313264574323383 -0.00021825535927388895 0.0013293475208492498 0.17346279961722239 -0.008830382873099563 0.03584656073848497
76 2.28 0.0323928537822905 0.0005018361523115855 0.009376090688843477 -0.00010942774159567598 9.879805251722384e-05 0.00042642863488583126
78 2.34 -0.00546362428438095 0.0004261700543486402 0.0022451040211537068 -0.0002602878071013004 3.257816386648127e-05 0.0001365511273098547
80 2.4 0.004759927590688065 4.629238092301868e-06 0.0002923616483379363 -0.0012074198041643336 2.5648907482023198e-05 0.00017728157224431698
82 2.46 0.0072863839921497135 -0.00035030350681120037 0.0014806513089171546 -0.0048016543899263645 6.04554568506277e-06 0.0002857796977927594
84 2.52 -0.00414966827347165 -0.00012074544255358255 0.0005841313080675207 -0.004510735826832906 4.797252402521934e-05 0.000510472452933541
86 2.58 -0.023547310736917314 0.00012803673059602616 0.0010599204374497184 0.00900093288648696 -9.543363204489452e-05 0.0008602394727780658
88 2.6399999999999997 -0.004950705028715585 -0.00020813414359655003 0.0011971210150409028 0.0030597618647984076 6.067773547857591e-05 0.0004306030818280185
90 2.6999999999999997 -0.008000681797663368 0.00023092759278331432 0.0012103609378046763 0.0001285686379387252 0.00017907264109739973 0.0015297313613411012
92 2.76 0.004420000172796701 -4.0861744901699026e-05 0.0010172896864032205 -0.001446792767161413 3.849555817159178e-05 0.00252298007199534
94 2.82 0.00636594281310127 -0.0001431437979116934 0.0014480191746182897 -0.0016068241425922954 0.00030377629121469685 0.0018923254574792915
96 2.88 -0.014432569344838463 -0.00068955552216865 0.0045021045640424116 -0.0035634849752698566 0.0004708662100011418 0.0026971608701404043
98 2.94 -0.006829812413170225 -0.0005755864394263455 0.0029503247900398966 -0.0027574102083842006 0.000430459499651592 0.002495931560326545
100 3.0 0.08310226368762197 -0.2201820128249743 0.29120050441113676 0.0023421875777698696 0.05135955204914666 0.07414729951020371
102 3.06 0.0028009269209135143 -0.01628619134867182 0.02458430554123738 0.0011094553130013597 0.04573649477891406 0.0575537708295122
104 3.12 0.009290057988393875 -0.007812246648647436 0.012930009184785754 0.0009183550164813085 0.0190705254609308 0.02649845170119321
106 3.1799999999999997 0.0370377656959352 0.04980353133728932 0.10380708542697288 -0.0002717475096384661 -4.067453790423947e-05 0.0006366367041221665
108 3.2399999999999998 0.021325282397724334 0.00016747733406219378 0.0010541075771046298 -0.00313558926184972 -3.609956393213487e-05 0.0006312048016028866
110 3.3 0.007808879017829895 8.494371976586201e-05 0.0006834158870426872 -0.00037474646454765254 -0.00023729831716878813 0.0020547262861144336
112 3.36 0.019275602840241927 -2.260342698345852e-05 0.0004334857821513943 0.000544694207963492 -0.00019263884000131348 0.0009533313571913832
114 3.42 0.004023476725532896 -0.0003921659692228685 0.0030042804639858526 -0.0009242338793618299 -0.0006852869797044914 0.002420866718173503
116 3.48 -0.0036522746086120605 -0.005783599422400476 0.017016948658649562 4.857778549194336e-05 -0.004057933698891736 0.010269172741725507
118 3.54 -0.05679549915449959 0.051525938529769055 0.08573032444769449 0.0009345405158542458 -0.0008233855627794995 0.0037248772090137565
120 3.5999999999999996 0.014023269925798686 -0.01188554869929992 0.024570286552764546 0.003990612569309417 0.05209666420146786 0.07548048059817458
122 3.6599999999999997 0.011045418324924644 -0.06405954348281029 0.1332285875455526 0.0013879438241322928 0.002234929018255505 0.00821035708705513
124 3.7199999999999998 -0.0005593470164707848 0.028301985848085076 0.26853213053758807 0.0009582014310927645 -0.010787244954121644 0.034626677480694104
126 3.78 0.010335083518709452 0.0012256909265717653 0.006781306613609715 -0.0008789733761832771 -0.002241799845777881 0.025714291806251552
128 3.84 7.400555270058173e-05 0.02171105895036174 0.07472609918795257 0.0004525269780840252 -0.004253130230839841 0.029414990635441472
130 3.9 -0.0074810215405055475 -0.010498119029892172 0.04807492801061264 -0.0007659587122145137 -0.01225466388637797 0.03521611539151345
132 3.96 0.00824213027954103 0.024785616455093806 0.048672149771499765 -0.00710169474283856 -0.001339880897753165 0.04367626442776244
134 4.02 0.004910358360835476 0.008614682832686404 0.04683211224440128 -0.002862654981159035 -0.014697322732332041 0.03387430996545189
136 4.08 0.00046329838888986563 0.02041800291886664 0.03820077263935651 0.011348114127204517 0.02585371953550164 0.040912466433188965
138 4.14 -0.007437226318177725 0.005685193816800327 0.012123523386451802 -0.0003113065447125918 0.005062668139051207 0.007660809788244992
140 4.2 -0.0061396615845816516 0.0001816724085583754 0.0054274035217903895 -0.023894047453289935 0.00267197732136204 0.03647037207588921
142 4.26 -0.018205429826463962 0.02948688327313409 0.06503632617784783 0.0034490298657190166 -0.0012785812595782486 0.006479289060073012
144 4.32 -0.008383102360225853 -0.004181947797597951 0.010203446286304034 -0.0009191887719290637 -0.015663815247149993 0.039664454757756255
146 4.38 -0.02164973389534723 0.006976571906065265 0.04185564629001 -0.0019521443616776352 -0.009627996656443205 0.044122738816230106
148 4.4399999999999995 0.02756007902678989 -0.00016580071839622512 0.001403322654799131 0.00024071850237392242 -9.332735043154905e-05 0.0005076478863831579
150 4.5 0.008727888621035074 -7.35273066930775e-05 0.0007439925386174439 0.002705942661989303 -7.832895028581088e-05 0.0007085389410896548
152 4.56 0.0062012211197898445 -9.010420715449552e-05 0.001022279503480078 -0.0015132874250411987 0.00010657094857402516 0.0010308182920245725
154 4.62 0.0015250664381753834 3.44038221933296e-05 0.0012686309470964709 -0.0012239707367760824 -0.00017759183326226946 0.0010311129339854435
156 4.68 -0.024933438925516038 -0.000713166460598269 0.004680127114518016 0.0009243545078095917 0.00023429753065240533 0.0009696044916115355
158 4.74 -0.01218439656354132 -0.004157418653890077 0.011483584413237387 0.00038456970027514817 -0.0037292037334726302 0.009284212372508855
160 4.8 0.0012222792775858013 -0.32780444045294954 0.43406006137468117 0.000497325367870784 -0.055225166811404214 0.3042011664423762
162 4.859999999999999 -0.009296839790684835 0.052977942461905236 0.19297303692644438 0.00041462835811433355 -0.03101868873208047 0.22461561265238036
164 4.92 0.003579179091112955 -0.00950723473377546 0.058246002353427265 -0.008068445715166274 0.13484512143577132 0.40873787180428145
166 4.9799999999999995 -0.003039299377373286 -0.04495610254434457 0.1546273390199384 0.00270681721823556 -0.07066389048731003 0.24249228651799767
168 5.04 0.002253590417759759 -0.28919427801198894 0.5893669028897498 -0.000977950791517893 0.09502957531626377 0.29150672326119026
170 5.1 0.005925532785199939 0.04818211786104143 0.08333393158518623 -0.0010371172711962744 -0.09523473307433594 0.2561694730210978
172 5.16 0.0007988015810648612 0.021861860334531302 0.03800445819218358 0.0014019384980201721 -0.0394201824693432 0.13856993208771007
174 5.22 -0.0023139649558634977 -0.004556346278955514 0.01590155220293779 0.0013058384259541818 0.14351358776921563 0.29043726762648014
176 5.279999999999999 0.0005567818880081177 0.003869597463775354 0.00852763228466324 0.00011695282799857251 -0.05269427570891816 0.12133770869716771
178 5.34 -0.002308707861673264 0.04373298233644263 0.09054231578401038 -0.0004414362566811693 -0.11057501092776223 0.22484531147819833
180 5.3999999999999995 -0.0020383759623482135 0.06947356760597156 0.13454651660920344 -0.00012851541950589102 -0.15400938000201392 0.3289866550171112
182 5.46 0.0006800109431857153 0.019763940058552087 0.03266971779718504 0.0009952840350923066 -0.01666528397331224 0.028578819776384237
184 5.52 0.06590915222962697 -0.20039617415128097 0.4719693631990854 -0.0006101528803507464 -0.02768241592321352 0.0503426829235692
186 5.58 -0.006811063559282394 0.0010972690495787418 0.165564634161546 -0.0035234877750987097 0.049782715040898484 0.06915431382892301
188 5.64 -0.003035311542806172 0.0391184729021028 0.25995677235821535 0.0001281703866663434 0.034247564595804136 0.0908789749125961
190 5.7 0.007382439715521676 -0.004286097404921696 0.01357177778199015 -0.0014897631037802915 -0.016211997048899862 0.036466930284917376
192 5.76 -0.005455217545940763 0.014480315837166358 0.25618049721398334 -0.00035566410848072647 0.007567969184230416 0.06429258540149424
194 5.819999999999999 -0.0036285391875675744 -0.002387454155462043 0.06018706553235431 0.0013661934506325494 0.001490312022739304 0.002982815917060421
196 5.88 0.07961545760432878 0.07727418477244963 0.9424546854683927 0.0002149244149525914 0.01943422430695818 0.025154892278773794
198 5.9399999999999995 -0.002563304844356726 0.06630232173775585 0.10633743680545191 -8.702278137207031e-05 -0.025446971634692006 0.04630257718242971
200 6.0 -0.009320154786109924 0.005902815771232528 0.011791711564781437 0.0016005372717266958 -0.0352268358454213 0.05475453720156205
202 6.06 -0.0031926021689460404 0.2565845396930819 0.3311757212807702 0.0012268658195223117 -0.0013290722679772937 0.00464880714919055
204 6.12 -0.008030682802200317 0.0006267139818618706 0.002522838355255861 0.0012514048389026082 -0.00014273897349792453 0.0006131857562385329
206 6.18 -0.0031193807011558917 -3.4747589888639574e-05 0.000266144596634294 -0.0001239102511178848 -0.00046407035679496556 0.0016643518252972588
208 6.24 -0.008722260771762755 0.00013771607388235463 0.0007216774171985208 0.0016415198998791826 -0.00023941575670050064 0.0012583787542422588
210 6.3 -0.0019079535489990602 -4.931720100354031e-05 0.0003171582164283754 -0.0003393721722421191 0.00015544393028799064 0.0007353639973747168
212 6.359999999999999 -0.001635001528830754 1.8070968619054995e-05 0.00064249847318969 -0.0007226566473642997 0.00017852664199369261 0.001025241231425344
214 6.42 0.11330961471512205 -0.4345152685737095 0.6723662186367546 -0.001013122853778664 0.03645218415999418 0.22255129034317003
216 6.4799999999999995 0.0028291699432191394 4.3060414805728975e-05 0.00025129247113193036 -0.001722003022829691 6.934753860443621e-05 0.0007495602096951273
218 6.54 -0.0002443737217358178 0.0001312217728723919 0.0006078304743712342 -0.0002893202361606423 0.0005074884999839435 0.0032403976100703253
220 6.6 0.0003016651386306395 -0.00011732062107472352 0.0009074195172539319 -3.535034401076255e-05 0.000501518979056037 0.002954180642103856
222 6.66 0.09475838570367723 -0.004216469729857786 0.019604011361997357 -0.0016836041495913584 -1.54371682562493e-05 0.000329785297416586
224 6.72 0.0032857273306165363 -0.005498751595858387 0.038705399960524696 0.0028806073325020887 -0.006481280563441771 0.03243007329572421
226 6.779999999999999 -0.005564647061484199 -8.248082531481238e-05 0.0012049312236370251 0.002166916217122762 5.846998668290748e-05 0.0007029240647723529
228 6.84 -0.001453672136579237 -0.0013417601584654326 0.02996999748080584 0.0033851322673615902 0.01400738946093133 0.06000084940933782
230 6.8999999999999995 -0.0005620788960229717 0.00576930356006311 0.04029403301592557 0.004019375358309055 -0.015958834409193545 0.05107565269385992
232 6.96 -0.0019690962064833895 0.0022254273201869346 0.024972660930025287 -0.004811400458926252 -0.009917228861209881 0.03624299285052328
234 7.02 0.005081813959848316 0.023654825824797443 0.044674090505075315 -0.03789094941956657 0.19581146773556762 0.6379558536220332
236 7.08 0.0022148873124803875 -0.0005226834679192827 0.003533797921339451 0.0013444182418641537 0.00042377542252181044 0.0030233328986458744
238 7.14 -0.0013150984332675059 -0.0009974666667394994 0.005518406415016001 0.0021941817942119773 0.0008707873568284397 0.004678720387234972
240 7.199999999999999 0.0045531065691085115 -6.403095306872775e-05 0.0021432030309269205 0.0002833987985338404 9.624844295563761e-05 0.0016941161900773862
242 7.26 -0.06773649227051506 -0.0036961457938753384 0.017041848984690352 0.0013607172738938078 0.001013752596761841 0.003980707798310312
244 7.319999999999999 0.0020604012977509245 -0.0033056263002246844 0.010656373849906057 0.0009913529668535495 0.0026411760339434265 0.008084483721275723
246 7.38 -0.0014568084762209936 -0.0015532088726393223 0.0061289832647443 0.0006589080606188083 0.0010134436996147578 0.0038752799563946724
248 7.4399999999999995 0.05339890363670531 0.0003495621726576914 0.020734889313414266 -0.0025931781246548713 -0.00024058840327267905 0.0013043759570970687
250 7.5 -0.016040709756669547 -0.0006261964027497458 0.003547650405115375 -0.0037140966880889192 -0.0002699327834972953 0.001391353180133667
252 7.56 -0.003020575358754111 -0.0001908152992157186 0.0011938642305854008 0.001122979890732536 1.3394813995759591e-05 0.00035184250193988993
254 7.62 0.0010558075848079856 -4.9757910706493824e-05 0.00025691308750629263 0.00034036735693613804 0.0004857923457430857 0.0024812464249066683
256 7.68 -0.0023146505866731906 9.258648607302078e-05 0.0004740758859901177 0.00032073330311548076 0.0002315648699363626 0.001487608212632957
258 7.739999999999999 -0.004196614027023315 0.0001385628382177817 0.0007559568856863504 0.0007957273295947469 -4.618240559317588e-05 0.00029833139520154915
260 7.8 0.00019819431361697837 3.8369448039698995e-05 0.00031558522126353924 -0.00030312509763808296 9.805511459193283e-05 0.0006156832043314316
262 7.859999999999999 -0.0008523410984448022 6.170032171848305e-07 0.0003014060659352968 -0.00020357824507213733 5.0780711032594184e-05 0.0003318276769668035
264 7.92 0.004753566214016507 0.0001022828538330689 0.0007388188302880916 -0.0001777282782963359 -3.861222288348287e-06 8.283364285885538e-05
266 7.9799999999999995 -0.006238635452020733 7.353319295355654e-05 0.00048050177574855116 -0.0012685943927083707 -6.609786451672317e-05 0.0003988244172531551
268 8.04 -0.02364128384561766 0.0005840252588938943 0.004694043134694306 0.00019315275407972773 7.405462467136026e-06 0.00013943877276316363
270 8.1 -0.00010791456415539663 -0.00011204341066461954 0.0009957224057587214 -0.00041148314873377424 7.25131979131266e-05 0.0007847522095993955
272 8.16 0.03973044366354034 -0.00022703706909665833 0.005429912596935199 -0.0015675702265330743 -3.2764318562361616e-05 0.00030830507710872244
274 8.219999999999999 -0.003662439329283578 -7.41533072223799e-05 0.0004113924101251273 -0.00393546408131009 -3.987480365474916e-05 0.00025246884486029473
276 8.28 0.010354169422671908 0.00014924169843366641 0.0006973072327849692 0.0012913674470924198 -5.764665471086339e-06 0.000573790655154657
278 8.34 -0.00539573175566537 6.992219275914202e-05 0.00033987797110513065 -0.0010666907543227782 -7.316987470340486e-05 0.0005168402238850825
280 8.4 -0.010651229392914546 -4.0808946390136214e-05 0.000271768526944965 -0.002213500085331145 -4.023259484675634e-05 0.0003195213562958634
282 8.459999999999999 -0.22325929342990827 0.0005891453960699122 0.003013271550300569 -0.011915053640093126 -2.7501836410537273e-05 0.00013180788319242778
284 8.52 -0.0019526481628417969 -3.688511196042743e-05 0.00037378481198194625 -0.004327098528544071 -6.19786820279522e-05 0.0003450022041497108
286 8.58 -0.0014683746156238797 1.2069514041201934e-05 0.0002112214369778629 0.021674718175615615 2.140568346720162e-05 0.0002638484556070211
288 8.64 -0.05068577471233551 2.8093802525996914e-05 0.00013544937843542278 -0.00516485600244429 5.5689498515976155e-06 0.0004945763192528192
290 8.7 -0.010671246619451624 4.951169628275576e-05 0.000355136115882864 -0.0014783938725789758 2.600559952847803e-05 0.0005297561882423041
292 8.76 -0.0027170067741757453 -7.455102380871104e-06 5.50486225737463e-05 -0.0015643097105480508 1.6262111353859687e-05 0.00031637746142125744
294 8.82 0.015644402731032597 0.04498045304066489 0.08643423127724106 0.0027270189353397895 -0.04680626131295962 0.07853189041382859
296 8.879999999999999 -0.008330316770644414 -0.006012806535607318 0.015304968061005293 0.01724358825456529 -0.01574309379559724 0.03456571741476903
298 8.94 0.006169123308999186 -0.05094643652558817 0.444803156216526 0.00265649386814662 -0.013295713899779016 0.025263916427920904
300 9.0 -0.024742327985309398 0.07401091778670499 0.12241324605102895 0.0027100954736981875 -0.02896813642860352 0.051620215999251415
302 9.06 -0.002008988743736617 -0.04352918990621968 0.2225984951828974 -0.010283234573545907 -0.0016338967444801122 0.025766685912642917
304 9.12 -0.010307232538859068 0.002863880420181042 0.03849323350044472 -0.0038795527957734555 -0.0032164425404237473 0.026498180393433695
306 9.18 -0.000999697617122125 0.08420517352440415 0.1563908346350107 0.0007001417023795031 0.010456579122596898 0.022234257038779567
308 9.24 -0.0008443139848254844 0.013331869720920153 0.03197639568425749 0.0017976760864257812 0.0003461056968575571 0.003335433673145993
310 9.299999999999999 0.015853771141597195 -0.007056946435420541 0.12296455587621073 0.004828061376299181 -0.024919340536213364 0.044350540138938736
312 9.36 -0.0013025459789094418 0.04452222470146172 0.2098820011421882 -0.00318305832999094 0.0009393709061521482 0.009329881845862158
314 9.42 0.0013531105858939074 -0.01683452410592723 0.07564316704327022 -0.0015566462562197625 0.017528122643451938 0.046513544272108874
316 9.48 -0.00669313328606741 -0.03789396833034708 0.07913450634452016 0.010810948553539451 -0.04414552148467754 0.12363755825730022
318 9.54 0.0012696357000441805 -0.025874443168733885 0.06824179537426889 0.014632897717612114 -0.0316819283242068 0.07977247766456738
320 9.6 0.00025238309587752306 0.008409688049639596 0.013280150637865983 -0.0038035994484311164 0.03391869041582929 0.05295112008875933
322 9.66 0.0003464449019659199 0.0024516754648479244 0.004648802349593775 0.005496797107514856 0.005240939481757523 0.009919708411599573
324 9.719999999999999 -0.01122443448929561 0.001069928295489131 0.002391979061775807 0.0002366020565941207 7.188487362919105e-06 0.0012141360177041268
326 9.78 -0.0021493009158543297 -0.002708378811562162 0.006000529598325676 0.01128412428356354 0.001184454162500459 0.004261801262497983
328 9.84 -0.0020140977132888094 -0.0016341772938877064 0.003718277831763698 0.003965610549563459 -0.0022248055167241043 0.005428744314964319
330 9.9 0.013571580251057924 -0.0004172338044188262 0.0009838641093674382 0.006471758797055194 0.0004042027758314193 0.0012933348795664593
332 9.959999999999999 0.027829578944614963 -0.0024351825023812834 0.005391704404760182 0.011255088306608652 -0.0023128136986839687 0.005283090907038191
334 10.02 0.006091452780223994 0.0014610490607788185 0.0030240741428879266 0.017433762550354004 0.001191286896303323 0.0026714128388091547
336 10.08 0.0006966363816033883 -0.0023052376849048706 0.0045091831039095675 0.020985120818728498 0.0025040083244377564 0.005120512877660887
338 10.139999999999999 -0.007024492536272298 0.0024505913567829385 0.004828626032208896 0.007771991548084056 0.002579317820301741 0.0050206820653084135
340 10.2 -0.01318678969428655 -0.0009321216804530907 0.0019354215102947885 0.0012868358975365313 -0.0012025627115862525 0.0024723580609045523
342 10.26 -0.01081239609491258 -0.00011836200544756981 0.0003620069556416718 0.03058513005574548 -0.009555522251493032 0.017925820015760593
344 10.32 -0.010084169251578234 -0.001753263673343608 0.003081609583791567 0.010790796506972566 -0.001439670105399471 0.0026615305882573717
346 10.379999999999999 -0.006066844576881003 0.0013578950023966918 0.0024712727737869907 -0.0050040653773716914 -0.0016989100111438615 0.0030671414418129758
348 10.44 -0.020432074864705385 -0.015220513546915337 0.0254093277867918 -4.206384931293439e-05 -0.0036921292779706905 0.006059545532467369
350 10.5 -0.01484249319349018 -0.004753471137816212 0.007581426336408287 0.07314330055600121 0.0009487626820661177 0.001936612012985521
352 10.559999999999999 0.004935832250685945 0.0074206282591054995 0.011972896185526162 -0.00610340209234328 -0.003390239186297661 0.006139703383296651
354 10.62 -0.0012418201991490352 -0.09755417633639085 0.17620649091556437 -0.0009823129290625898 -0.024377942334290137 0.13370243660522838
356 10.68 0.03416935602823895 2.588485016363773e-05 0.0018609669046175318 0.004703885033017108 -1.3856955090596479e-05 0.0008539320516055507
358 10.74 -0.008340108962286097 5.279737912233795e-05 0.0012816515315820533 -0.048140855062575594 6.34945351676297e-05 0.0024779890518759648
360 10.799999999999999 0.009544463384719148 -4.6510734297289247e-07 7.094051375812764e-05 0.016316232227143845 -4.1814784446092546e-06 0.00043078268943374365
362 10.86 0.008331877844674263 -6.269040481177157e-07 4.077722113673701e-05 0.0048477309090750875 -3.148839296873707e-05 0.0013687700524986528
364 10.92 0.004864420209612197 -2.908656573930024e-06 9.230355817464632e-05 0.004122370765322736 -7.343110971558264e-05 0.0018312688331516473
366 10.98 0.007430031186058339 -4.663710914898367e-06 0.00010072645191501044 0.006133828844342992 -0.0001371362232065465 0.0024358469418274296
368 11.04 0.08404873666309176 -0.0002624469563690113 0.000989760108872216 -0.0002591950552803812 0.00014639981130804003 0.0006363662092094164
370 11.1 0.07420431999933153 0.00040328288010971214 0.0022685620808537373 -0.0004584448678153219 0.00012112103789607698 0.0004457469254199585
372 11.16 0.0024767716725667688 4.2138047098294606e-05 0.00024503707648838077 -0.0005821954636346938 4.66536886176705e-05 0.00017865346120972877
374 11.219999999999999 -0.8053157939797355 -0.4099046823813005 0.7827626155151354 0.206629025782657805 0.4023800013279384 0.7780313823094149
376 11.28 -6.971614701407197e-05 -0.17525992605943597 0.23052409787376182 0.008344167754763647 -0.11231486789474265 0.15102978713677975
378 11.34 -0.014397438083376207 0.08070140930662273 0.11405161111512782 0.002044049047288443 0.025906053087271674 0.04358279118429811
380 11.4 -0.02099227337610156 0.009454596262704285 0.018874299462130203 0.03469174816494898 0.00844076555841844 0.019831394843566837
382 11.459999999999999 -0.005301549321129209 -4.557070753297143e-05 0.0013613148959677546 -0.0009972850481669016 -0.00017029515754762858 0.0007704887307653988
384 11.52 0.0007499825386773906 -2.157744533615169e-05 0.00032171818683973685 0.00022883926119122988 -0.00018399255018664018 0.0007821784447364545
386 11.58 0.003613999911717 -5.017903530801782e-06 0.00011094607027956 0.0016120501926967096 -7.561138588796368e-05 0.00038726677761148127
388 11.639999999999999 0.014636204356238955 -5.6479170243428634e-05 0.0004130382232183501 0.0018658453509921152 1.0104065865657041e-05 0.0001889839334361534
390 11.7 0.0036692051660446867 3.1341792151251546e-05 0.0004764887099370134 0.0015206067335037932 -3.304566446526991e-05 0.00018165422563831408
392 11.76 0.005476950179962879 0.0001180376677405448 0.0005791631783383655 0.0010589261849721296 -2.6736089017709297e-05 0.000155901996124637
394 11.82 0.006575126733098707 0.0003171589234030048 0.0013671355803262298 0.0009215658619290343 -3.1303386865633165e-05 0.00018644580690429862
396 11.879999999999999 -0.0011158344291505376 0.0001597810089092322 0.0008517375228407652 0.000653195948827831 1.1102313131838848e-05 0.000123527928137653
398 11.94 -0.0013462205727895124 0.00020982916521095074 0.0012052961626460503 0.0005400251774560841 9.851717085784806e-06 0.00011009884738347916
400 12.0 0.03317218806062426 -0.0014230386518413463 0.007182669937615262 0.018794280255124682 -0.0007121872974428234 0.004420962286837879
402 12.059999999999999 4.6264557611373595e-06 0.00020321796905464762 0.0003534945328857061 0.0007218512750807263 -0.009215832960166814 0.02110241842307286
404 12.12 -1.5358839716230074e-05 -0.000241179847791817 0.0004618787008344157 0.0010571708636624472 0.021807484461471016 0.03415998011619533
406 12.18 0.006504413627442862 -0.000463157180827678 0.002353858322129997 -0.0013790244147891123 -0.000223353100522794 0.000904166842241005
408 12.24 0.003434462206704278 9.241422221473172e-06 0.00039022236609775527 0.005348175764083862 -0.0006165759064507004 0.0022611954434580933
410 12.299999999999999 0.0015773091997419164 0.0006035422448317229 0.002290955523635548 0.0009285410245259418 -0.00034083483083835464 0.0012465062794431237
412 12.36 0.0005103718666803203 7.988708809403278e-05 0.0005872984593861279 0.002228191920689182 -0.0002598231699023623 0.000961055852460729
414 12.42 0.0012482915605817602 -2.6762506413091636e-05 0.0002867939987787177 0.0022485852241516113 -0.0005526810012724814 0.0020264263811605406
416 12.48 0.0052129512741452 0.0015153221679091722 0.006111204125995264 0.00035291626339867266 -5.9229155690454505e-05 0.0004185236325144523
418 12.54 -0.008293149017152335 0.0003621150932713313 0.0024444742887888182 -0.00017936740602766954 2.337556356157844e-05 0.00014043446330490932
420 12.6 -0.028453824065980446 -0.00018060900643668276 0.0022415341219935003 -0.000809537512915473 7.134979345457815e-06 0.00011188204088287151
422 12.66 -0.0073534746964772635 -7.202982796739033e-05 0.001396414485067704 0.0005380738349188008 -3.0920903106523845e-05 0.0006332045673715925
424 12.719999999999999 -0.028121152094432292 3.6265209808705734e-05 0.0023207829250629208 -0.0016946310088747987 -3.3224990777624974e-05 0.00024040985303575794
426 12.78 0.000977775170689539 -0.002596445550745452 0.005282354009710819 -0.005387841236023677 -0.03734709421510185 0.06843722477896585
428 12.84 -0.005937200926599044 -0.0032933893067996767 0.005221131362475905 0.0006723439409619253 0.01218109823405833 0.020171094826919905
430 12.9 -0.004867059843880792 0.00729966819791239 0.011754488892323963 -0.004270506047067187 -0.05326349015157761 0.0838844858971903
432 12.959999999999999 0.01127942332199642 -0.011783885731566524 0.021454418599631837 -0.0010117959408533009 0.00729669992203863 0.013177211808698587
434 13.02 -0.0075542004335494295 -0.008181441167509407 0.016691758040305787 -0.00809631886936369 -0.012768463433535548 0.024284500578284296
436 13.08 -0.012025556394032078 -0.0024713493399243225 0.006203336076865203 0.0015326837698618617 0.0018895401231334708 0.004701540143134958
438 13.139999999999999 -0.009123789412634711 0.0001803731964502564 0.00047708847993542996 -0.002376969371523173 0.0017863388146553971 0.004778644439339437
440 13.2 0.00023350829169864126 -0.0002397004757748178 0.0007265204746893086 -0.004946763316790264 -0.0005705070646460086 0.0016567693605490457
442 13.26 0.005183370695227667 -8.905232044109646e-06 0.00013086245868770737 -0.004443891701244169 -0.0008339183283391227 0.0024779391108153727
444 13.32 0.0016267810549054837 0.0005853970996857472 0.001798591923324086 -0.0021018336216608695 -0.0005881407786555437 0.0018023918813850066
446 13.379999999999999 -0.010218875748770576 0.000321450515432975 0.0009981139021224986 0.005562866017931989 -9.466142958869384e-05 0.0003091190834372076
448 13.44 -0.006266658504803971 0.0002670193584505265 0.0008193659326002231 0.0004040378899801342 -0.0005682511181757111 0.0017332730354835241
450 13.5 -0.009469975318227492 0.0002710950374732457 0.0008156388790087474 -0.002302055557568867 -0.0011747946125840736 0.0034546104978189457
452 13.559999999999999 0.009127035737037659 0.0003320555491634902 0.0010912628084154199 0.047978088259696954 -0.0008149449747667514 0.0025783575092741336
454 13.62 -0.01369670033454895 0.0022498251244117418 0.008488947343086882 -0.005171121585936772 -0.00011525666343747965 0.0005883065889519269
456 13.68 0.007814427926426837 -0.0006547216610224282 0.0030351231407347275 0.012998584480512713 0.00021391306828566492 0.0009384716982043582
458 13.74 -0.0029678287960234195 0.07080384592363353 0.1460328912327051 0.0024130372774033293 -0.003182009258112406 0.008465251214956926
460 13.799999999999999 -0.0016941059203374742 0.00039531648715707135 0.0025052453852691227 0.009849866231282534 9.238601136918323e-05 0.0018954355436126195
462 13.86 0.0027699271837870187 0.0003198815377788433 0.0026905600948802706 -0.0022395451863606863 0.00046218251436325186 0.0022571142414407265
464 13.92 -0.004048304898398247 -0.005675159862657431 0.022869009792108493 -0.00010263352167039219 -0.0003376482739437803 0.002341397137651433
466 13.979999999999999 0.03625449680146717 -0.12711178928124767 0.2473343357323362 0.1241939408438546 0.11449824462674252 0.22074316981007072
468 14.04 0.03064595517658053 -0.029819880675444055 0.08190596190124633 -0.003911654154459654 0.002733412384982037 0.0061267753724967644
470 14.1 0.013702483404250343 0.008833924258724202 0.1738716725462977 -0.0018277622404552218 0.00041743118043424676 0.0020599892712022147
472 14.16 0.015060504277547182 -0.0006557960217681291 0.05647042126405279 -0.003063338143484917 -0.0016645544220746933 0.015401426153077826
474 14.219999999999999 0.010625805173601455 1.3666794605349253e-05 0.0008278219299755525 0.001634359359741211 -8.955689446366044e-06 0.0007745198050015968
476 14.28 0.007594880603608578 -9.238911161668639e-07 6.0877232482837004e-05 0.014591387340000761 -6.287070312915866e-06 0.00034835033739027813
478 14.34 0.0024959586915515586 -7.48342321110762e-07 4.1660483636837736e-05 0.002284021604628761 1.886034647791135e-06 0.00010307290885529134
480 14.399999999999999 0.002489884694417299 -4.965108888477232e-07 7.678460326681517e-05 0.02054010118756977 -1.0290606244911515e-07 9.236987949964714e-06
482 14.459999999999999 0.0003440890993390844 -7.885538932939085e-08 6.438140284717621e-06 0.009567567280360623 -1.7196543888875482e-07 2.7547647620882952e-05
484 14.52 -0.014077425003051702 6.719433309765321e-08 1.3591683579335714e-05 0.008972656159173864 -1.1905713181992184e-07 2.206178363398945e-05
486 14.58 0.03400280362083796 -0.0001111237518582886 0.0003859520865016261 0.0015476771763393016 -5.068423199960925e-05 0.0004904521995994901
488 14.639999999999999 -0.040715478715442566 0.0002900992611502007 0.0016978622969226634 0.00028496696835478286 6.485470350625633e-05 0.0009697114981246672
490 14.7 0.0030998956589471938 3.394399085432376e-05 0.001555725222092206 0.00040707134065176565 0.00010817634966864276 0.0007079285284693894
492 14.76 -0.0016901606605166375 9.479317063654236e-05 0.0007714407476443872 0.0018221991402762594 8.169196264173895e-05 0.00041922934160970273
494 14.82 -0.00817406745184035 -2.6093996323139912e-05 0.00040297259150241685 0.0012411390032086578 5.487565630390989e-05 0.00028963861190968833
496 14.879999999999999 -0.7425008040098916 -0.0018053528646088113 0.012914838475496708 -0.026147742533967608 -0.005904564980631188 0.03770047736802268
498 14.94 -0.014054921588727407 -0.2530315370834507 0.3169112443314969 9.406535398392632e-05 0.1117070531328299 0.14289014611686424


==> exp/lbf_history_choice_entropy.dat <==
x avg_v0 avg_v1 avg_v2 avg_h0 avg_h1 avg_h2 avg_c0 avg_c1 avg_c2 
0 0.6535161052392392 0.3953862283410128 0.600251071091421 0.3831844056367723 0.23430495038515212 0.4126922580765817 0.5 0.49999999999999994 0.3333333333333333 
1 0.6863466538434845 0.472176228239245 0.7256782594406544 0.4106641390512024 0.4583382333121681 0.38691985162754555 0.27777777777777773 0.4444444444444444 0.4444444444444444 
2 0.7751489108479878 0.5631218887073769 0.7598587433898851 0.09439315105703387 0.10815029960060892 0.5075559791238635 0.3333333333333333 0.2222222222222222 0.5 
3 0.8015132229070899 0.6010790666449264 0.7696428902786536 0.5457540843663021 0.4722170050138454 0.36014968273297904 0.5 0.3333333333333333 0.4444444444444444 
4 0.8385200497453257 0.6622247210952273 0.8109964259128452 0.31432438092754017 0.45691344372951725 0.133443218613687 0.3888888888888889 0.3333333333333333 0.05555555555555555 
5 0.8208145978013928 0.6418381884991898 0.8135361818559788 0.39898368582845317 0.41619293777798 0.28816755957920515 0.3888888888888889 0.4444444444444444 0.16666666666666666 
6 0.8249586569998583 0.6393028075025818 0.8142282790693903 0.19921312939632774 0.41947269681564164 0.2747120381406361 0.3888888888888889 0.2222222222222222 0.2222222222222222 
7 0.8834340969161151 0.6339080611838201 0.8266981510688992 0.29424793250704323 0.38025683879009065 0.1882941537755802 0.4444444444444444 0.27777777777777773 0.16666666666666666 
8 0.8582206052832501 0.6093438324272626 0.8250374196477939 0.20312782060617965 0.34927907220052806 0.21671876927965758 0.4444444444444444 0.27777777777777773 0.16666666666666666 
9 0.8728274762484783 0.6268402037460029 0.8167139366224475 0.39320815386966096 0.39797556107630183 0.23041631356700853 0.3888888888888889 0.27777777777777773 0.2222222222222222 
10 0.8993705791965914 0.6501083015528618 0.8160334400197037 0.2174578736566338 0.26240064922724465 0.23067211429955792 0.3888888888888889 0.4444444444444444 0.16666666666666666 
11 0.9086811478060145 0.6790999655514384 0.8369970500309117 0.2621672681372802 0.36662858619396205 0.15477862892245922 0.5 0.2222222222222222 0.16666666666666666 
12 0.9550019895483555 0.6604799261241374 0.8233884935015118 0.4403235923640716 0.3013759626290186 0.13267177027731666 0.3333333333333333 0.16666666666666666 0.27777777777777773 
13 0.9719576995816311 0.6984233711725504 0.8937229048062961 0.2248268916783661 0.25672521550871225 0.09145464453515556 0.2222222222222222 0.16666666666666666 0.1111111111111111 
14 0.9719576995816311 0.6984233711725504 0.8937229048062961 0.2248268916783661 0.25672521550871225 0.09145464453515556 0.2222222222222222 0.16666666666666666 0.1111111111111111 
15 0.9719576995816311 0.6984233711725504 0.8937229048062961 0.2248268916783661 0.25672521550871225 0.09145464453515556 0.2222222222222222 0.16666666666666666 0.1111111111111111

==> exp/mpe_history_peak_jsd.dat <==
x avg_v0 avg_v1 avg_v2 avg_v3 avg_p0 avg_p1 avg_p2 avg_p3 avg_j-opp0 avg_j-opp1 avg_j-opp2 avg_j-opp3 
0 0.3426398038864136 -0.0391826406121254 -0.5319584608078003 0.055798888206481934 0.9997687369356393 0.9651543524265941 0.8024684523022388 0.9554949175166643 0.6355019767651571 0.6041460023999057 0.9036809766487839 0.7473099054196672 
1 0.3514840602874756 0.11207052320241928 -0.31447839736938477 0.03627598285675049 0.6011725594641388 0.99999454771554 0.6737868059113615 0.9172714567284378 0.6252085206832974 0.9053000890516629 0.878506907218065 0.9296591983375768 
2 0.3160737156867981 0.22774732112884521 -0.09620007872581482 0.15068519115447998 0.9999504603785976 0.9999998652976465 0.37780399849124224 0.7730500884483877 0.9853545188118111 0.9098076875592265 0.7594652461200262 0.8749272380701858 
3 0.20063382387161255 0.28948938846588135 -0.4314166009426117 0.3359310030937195 0.9999318913903054 0.9962621625994525 0.2408614822818201 0.4472189464762276 0.9827348752033401 0.9507708505802779 0.7660537705777305 0.806801634119926 
4 0.2136736959218979 0.23603695631027222 -0.6682343482971191 0.3281087279319763 0.9996542622567329 0.9988387540120054 0.2608982012492064 0.741483975960431 0.9729412564201184 0.6357876705209298 0.7856848323710531 0.7502992291569043 
5 0.323428750038147 0.2878798544406891 -0.6851941347122192 0.09620177745819092 0.7978119353972727 0.8235289402766957 0.24296873001628497 0.6899950258992147 0.9300520036325085 0.9099827676094991 0.6937577084722083 0.7629315100971946 
6 0.2552031874656677 0.38520994782447815 -0.7647944688796997 -0.02036362886428833 0.9996926963985802 0.9999921585243521 0.30583367728628646 0.5212427900515422 0.9293117533092876 0.7555399222762346 0.6926211394537097 0.7845760165697165 
7 0.3703450560569763 0.29623404145240784 -0.4370659291744232 -0.17993727326393127 0.9999620197358517 0.9999999965129731 0.31880797405531763 0.23656418766209203 0.9698518891197507 0.8940041997853876 0.6532639370256337 0.6503111671618137 
8 0.35282063484191895 0.32338449358940125 -0.35652634501457214 -0.2661260962486267 0.997655954118136 0.9981591469487375 0.24205057830999072 0.23236558656240897 0.9860164741496003 0.9688371554402848 0.7030944704060671 0.653990050123799 
9 0.2053554803133011 0.48207059502601624 -0.18521764874458313 -0.5452666282653809 0.9999979651755858 0.9996744139582333 0.2561637057345353 0.07223217397001269 0.8307062135002092 0.7260982319468673 0.6052956198784154 0.6168103549803697 
10 0.3279579281806946 0.2814439535140991 -0.23265674710273743 -0.4394398331642151 0.9999997819077149 0.999856377862765 0.30147116112920097 0.15673174718743063 0.9388607986178505 0.9975178783246285 0.7564469621459664 0.645753432763686 
11 0.3228214383125305 0.3530431389808655 -0.19879838824272156 -0.6294568777084351 0.99999999999999 0.9999990159887874 0.24251423719073917 0.11909445910284251 0.9653297349081915 0.9998164957997241 0.6902022852315817 0.7257133462287302 
12 0.23328056931495667 0.45230311155319214 -0.06737697124481201 -0.4712572693824768 0.9568667997005813 0.989120605603371 0.21277665429730758 0.35756896175433667 0.8816365122550187 0.5688227891097445 0.576078756836767 0.836051713859839 
13 0.13964945077896118 0.5980448722839355 -0.10705295205116272 -0.3766239881515503 0.9999999926033456 0.9994834108009303 0.31979043229137455 0.45886733090356546 0.9999433307862491 0.7913147211318046 0.6518745519049522 0.8703771671073901 
14 0.199188694357872 0.7726075053215027 -0.34174051880836487 -0.33972156047821045 0.9999999999398674 0.9996316121075117 0.32513078826859443 0.13666775759974997 0.9999390597491484 0.8040922274773862 0.6654874498106526 0.7099092031066875 
15 0.24681077897548676 0.6376462578773499 -0.39842867851257324 -0.33210986852645874 0.9986327750817885 0.9999978867903679 0.39657148898779027 0.367965840397452 0.9995467997085691 0.5649264826062828 0.8042134070477084 0.6973152679591659 
16 0.1294957399368286 0.4371919333934784 -0.1399891972541809 -0.11940297484397888 0.9999901508182434 0.9999999983491308 0.8793441452545141 0.3105618022924261 0.998849141398927 0.7813899235960565 0.919343986104456 0.8180976839751591 
17 0.16384539008140564 0.48707085847854614 -0.07650285959243774 -0.32680845260620117 0.9999999999753825 0.9999907578665524 0.9710352041854917 0.1498833422653931 0.9815057904543661 0.677056656052011 0.8502829319416851 0.7243356888993946 
18 0.14373919367790222 0.5680697560310364 0.021153301000595093 -0.5500560998916626 0.9999999999993053 0.999999999995392 0.9678353273444036 0.4036333120447689 0.9517372708884588 0.5734122960627193 0.6999560029523634 0.7473542961675501 
19 0.22201667726039886 0.6720564365386963 0.09049126505851746 -0.6066087484359741 0.999999999998569 1.0 0.8413409709881536 0.346678698826046 0.8780920015502279 0.5421366150945736 0.6028180818329377 0.7295772511843615 
20 0.3210616111755371 0.74028080701828 0.07097646594047546 -0.6183199286460876 0.999999999999232 1.0 0.5590476284046841 0.43628321513725865 0.8701784363995371 0.529075188957115 0.558441779205827 0.7438812150462288 
21 0.37756240367889404 0.7660912871360779 -0.05640867352485657 -0.6130899786949158 0.9999999989311686 1.0 0.8001170051067699 0.5800836751916495 0.9147709196119035 0.526314657535877 0.7284279934485324 0.7952720234706594 
22 0.29157140851020813 0.6754478812217712 -0.1149042546749115 -0.5938059687614441 0.999999999755199 0.9999999999999997 0.7982899314774513 0.5703984261760189 0.7390922732775514 0.5401440645649878 0.5631856570483198 0.7790527186874006 
23 0.25922882556915283 0.5625827312469482 -0.24509742856025696 -0.48452335596084595 1.0 0.9997838000618147 0.7421096143931182 0.6226696577704012 0.7411776632754443 0.6186643996214579 0.4875142614602752 0.762768977980736 
24 0.21888478100299835 0.44878527522087097 -0.24118009209632874 -0.4930337071418762 1.0 0.999998551507993 0.915165148628339 0.6684161358899465 0.5343855575502108 0.7955846215656476 0.5450890617129104 0.776021507154817 
25 0.1575094759464264 0.34868037700653076 -0.03175845742225647 -0.373465895652771 1.0 0.9999999998194641 0.9717741878824984 0.6699411627556986 0.74899378611707 0.7878174679666399 0.5431498017963012 0.9857665042857336 
26 0.10186302661895752 0.2360868752002716 0.14865204691886902 -0.2753101587295532 1.0 0.9999999999994937 0.9781508377348493 0.609369750966496 0.65538429402813 0.7616937775188606 0.5193694106426934 0.8691672263527087 
27 0.11559509485960007 0.11732500046491623 0.2776869833469391 -0.21240395307540894 1.0 0.9999999999999845 0.9029694227771125 0.6008344519913534 0.6481484235589435 0.7505133405715719 0.5526859510348192 0.7879864608382043 
28 0.18032316863536835 0.04129441827535629 0.38440147042274475 -0.1947275996208191 1.0 0.9999999999999968 0.6115467858253727 0.5236943883570646 0.6810755733916539 0.7501684774516058 0.5901574615040179 0.6454803803746672 
29 0.13727232813835144 -0.0915522649884224 0.476733535528183 -0.14886564016342163 0.9999999999998168 0.9999999999999929 0.7139071173230576 0.5562941870449424 0.7814940595066332 0.5686574667044815 0.5617993620385777 0.7169598685233349 
30 0.06532251834869385 -0.12660354375839233 0.5558261871337891 -0.0636361837387085 0.9999749116862016 1.0 0.7260430771315092 0.6012171789405659 0.8948617954747643 0.7541079208403524 0.660490846205925 0.7095078989539297 
31 0.06922677159309387 -0.17038500308990479 0.4347779452800751 0.014913171529769897 0.972657086284767 0.9999999876160424 0.8177722699136987 0.7548430758161842 0.9637906955501657 0.7669375624653259 0.8669640206754321 0.809645069228633 
32 -0.002362675964832306 -0.19578173756599426 0.266899436712265 0.05204117298126221 0.9967773797727698 0.9996949420464917 0.959954855546251 0.8482417222658352 0.7373981679671409 0.7053601430162304 0.8346188370767451 0.7528197846346468 
33 -0.08290573954582214 -0.16065317392349243 0.27609941363334656 -0.07592129707336426 0.9994356492553843 0.9999999987788726 0.9877049809521081 0.8936242519849427 0.7553235230462172 0.6621474824126153 0.7198647349887041 0.7493240544503629 
34 -0.11295352876186371 -0.12065628916025162 0.27548274397850037 -0.21705833077430725 0.9998850585646663 0.9999999999998965 0.984463549409393 0.7797597315752899 0.7780185983158859 0.6227933109648649 0.6491088129645178 0.7266015589830647 
35 -0.10678906738758087 -0.09296978265047073 0.24905535578727722 -0.30602210760116577 0.999973726844897 0.9999999999999998 0.9327046089449378 0.544667488746391 0.7633542580785564 0.5825926334568601 0.5973630181357565 0.5811771552607208 
36 -0.12430956959724426 -0.059120722115039825 0.20275381207466125 -0.35804274678230286 0.9999939151855014 1.0 0.7345976876600283 0.8032410247398205 0.7719725416831558 0.5648682272478227 0.5779505583671726 0.6859632125388795 
37 -0.1011798232793808 0.05088464170694351 0.14780238270759583 -0.07227331399917603 0.9999999999999793 1.0 0.5686544100911289 0.8799395443560408 0.7655462043736668 0.5380899207341103 0.5609748115721254 0.7343328409772312 
38 -0.07598476111888885 0.26298201084136963 0.15037307143211365 0.08583846688270569 0.9998132152792556 0.9999999999972742 0.5797720593017002 0.9630754670177158 0.5461275710496097 0.5243697929189973 0.6643052861803732 0.9029320157612871 
39 -0.027822017669677734 0.32689425349235535 0.07407590746879578 0.09955143928527832 0.999979666380195 0.8825634095795186 0.6321625236021052 0.995670929523344 0.6903578730257984 0.5519534735715047 0.614139746383447 0.9334660737185205 
40 0.052410226315259933 0.32751649618148804 -0.02204272150993347 -0.020374149084091187 0.9999998576123398 0.9999999917911249 0.7866136558944989 0.9947989010219834 0.7057682099860357 0.9857788373482612 0.7682747239920185 0.9530374887292177 
41 0.12517493963241577 0.38117608428001404 -0.09272685647010803 -0.08078908920288086 0.9999999985036442 0.9999999999084125 0.8641858116316803 0.9888500045158096 0.735357115184877 0.7832250051859486 0.7493443178837688 0.9756164369282982 
42 0.1389257311820984 0.3630996346473694 -0.15317213535308838 -0.14792510867118835 0.9999999999712083 0.9999999999948861 0.9429142572713791 0.9281455739566339 0.7467173053710904 0.7447689909941085 0.7524931133543481 0.963880066822459 
43 0.11184891313314438 0.31771358847618103 -0.13472065329551697 -0.21006646752357483 0.9999999999977836 0.9999999999992437 0.932726497949169 0.6478351047703622 0.7458953603018608 0.7409510557556921 0.748256287099606 0.8934494590598314 
44 0.08129683881998062 0.2702511250972748 -0.014727801084518433 -0.25313717126846313 0.9999999999996364 0.9999999999992388 0.6539635076560855 0.6183698867926574 0.7173502628281088 0.6409554704145022 0.6775131670677057 0.7827332266479821 
45 0.05978218466043472 0.3625601828098297 0.13322851061820984 -0.2716422975063324 0.9775719819763278 0.9999999999997944 0.7052246813076983 0.6079731543912262 0.6122226930012844 0.5368157297873132 0.7275147453015096 0.7289613147890351 
46 0.055757392197847366 0.4241165816783905 0.13123014569282532 -0.3145681619644165 0.9999994408800645 0.9999999999999966 0.884169362592239 0.6225788194087678 0.9997629760890581 0.519254243775876 0.7505363195820323 0.8561897132688219 
47 0.16104498505592346 0.41841891407966614 0.059543222188949585 -0.2951411306858063 0.999999995348653 0.9999999999999897 0.9360923617741065 0.6623813964699957 0.9998026889276306 0.5179347695749295 0.9762204000547452 0.8792165821415041 
48 0.24548618495464325 0.3566267192363739 0.004063278436660767 -0.30117717385292053 0.9999999997435493 0.5709866182290089 0.9827298432113344 0.6468392918106434 0.9998482138821069 0.7922275742379609 0.9848459387871089 0.8710535971379222 
49 0.2943483591079712 0.4178002178668976 0.014679372310638428 -0.3756389915943146 0.9999999999602444 0.9999991863461841 0.9881699228170656 0.6598624590820137 0.9998309558056913 0.9892302079188904 0.9695264854219297 0.8808578047031655 

